Estimating the Resize Parameter in End-to-end Learned Image Compression

We describe a search-free resizing framework that can further improve the rate-distortion tradeoff of recent learned image compression models. Our approach is simple: compose a pair of differentiable downsampling/upsampling layers that sandwich a neural compression model. To determine resize factors for different inputs, we utilize another neural network jointly trained with the compression model, with the end goal of minimizing the rate-distortion objective. Our results suggest that "compression friendly" downsampled representations can be quickly determined during encoding by using an auxiliary network and differentiable image warping. By conducting extensive experimental tests on existing deep image compression models, we show results that our new resizing parameter estimation framework can provide Bj{\o}ntegaard-Delta rate (BD-rate) improvement of about 10% against leading perceptual quality engines. We also carried out a subjective quality study, the results of which show that our new approach yields favorable compressed images. To facilitate reproducible research in this direction, the implementation used in this paper is being made freely available online at: https://github.com/treammm/ResizeCompression.

==> figures/crop.txt <==
convert honeybee_src.png -crop 80x80+1325+520 honeybee2_crop_src.png

convert honeybee_cnnbl_bc.png -crop 80x80+670+500 honeybee_crop_cnnbl_bc.png

convert logo_rect.png -fill none -stroke '#d8031c' -strokewidth 3 -draw "rectangle 1325,520 1405,600" logo_rect2.png

convert honeybee_src.png -fill none -stroke '#9fcbee' -strokewidth 2 -draw "rectangle 670,500 750,580" logo_rect.png

convert logo_rect2.png -crop 1920x800+0+150 h_src.png

convert -border 2 -bordercolor white honeybee_crop_lz.png out.png




==> figures/fail_case/crop.txt <==


convert kodim20_b2018_base_3.png -crop 87x58+300+275 crop_base_300_275.png
convert kodim20_b2018_ours_3.png -crop 87x58+300+275 crop_ours_300_275.png
convert -border 2 -bordercolor '#990011' crop_ours_300_275.png crop_ours_300_275_.png


convert kodim20_b2018_base_3.png -crop 87x58+450+250 crop_base_450_250.png
convert kodim20_b2018_ours_3.png -crop 87x58+450+250 crop_ours_450_250.png
convert -border 2 -bordercolor '#888789' crop_ours_450_250.png crop_ours_450_250_.png


convert kodim20_b2018_base_3.png -crop 87x58+200+450 crop_base_200_450.png
convert kodim20_b2018_ours_3.png -crop 87x58+200+450 crop_ours_200_450.png
convert -border 2 -bordercolor '#f5e400' crop_ours_200_450.png crop_ours_200_450_.png


convert kodim20.png -crop 768x495+0+15 kodim20_ref.png

convert kodim20_ref.png -fill none -stroke '#990011' -strokewidth 1 -draw "rectangle 300,257 387,315" logo_rect.png

convert logo_rect.png -fill none -stroke '#888789' -strokewidth 1 -draw "rectangle 450,232 537,290" logo_rect.png

convert logo_rect.png -fill none -stroke '#f5e400' -strokewidth 1 -draw "rectangle 200,433 287,491" kodim20_ref_.png



